Position: Bayesian Deep Learning is Needed in the Age of Large-Scale AI

In the current landscape of deep learning research, there is a predominant emphasis on achieving high predictive accuracy in supervised tasks involving large image and language datasets. However, a broader perspective reveals a multitude of overlooked metrics, tasks, and data types, such as uncertainty, active and continual learning, and scientific data, that demand attention. Bayesian deep learning (BDL) constitutes a promising avenue, offering advantages across these diverse settings. This paper posits that BDL can elevate the capabilities of deep learning. It revisits the strengths of BDL, acknowledges existing challenges, and highlights some exciting research avenues aimed at addressing these obstacles. Looking ahead, the discussion focuses on possible ways to combine large-scale foundation models with BDL to unlock their full potential.

==> bdl_methods.tikz <==
%!TEX root=../main.tex

\begin{tikzpicture}
  \tikzstyle{every node}=[font=\scriptsize]
  \pgfplotsset{
    % define the layers you need.
    % (Don't forget to add `main' somewhere in that list!!)
    layers/my layer set/.define layer set={
        background,
        main,
        foreground
    }{},
    set layers=my layer set,
  }

  \begin{axis}[
    % title={Mixture of Gaussians},
    xlabel={$\Theta$},
    ylabel={$f(x)$},
    legend pos=north east,
    legend cell align={left},
    grid=none,
    axis x line*=bottom,
    axis y line=none,
    xmin=-8, xmax=12,
    ymin=-0.0, ymax=0.5,
    ticks=none,
    xticklabels=none,
    x label style={at={(axis description cs:0.5,-0.025)},anchor=north}
  ]

  % True Posterior (0.3*N(-3, 1) + 0.7*N(4, 3^2))
  \addplot[domain=-8:12, samples=100, smooth, black, ultra thick] {0.3*exp(-(x+3)^2 / (2*1^2)) / (1 * sqrt(2*pi)) + 0.7*exp(-(x-4)^2 / (2*3^2)) / (3 * sqrt(2*pi))};

  % MAPs
  \addplot[mark=*, Red, very thick, only marks, on layer=foreground, clip mode=individual, forget plot] coordinates {(-3,0)};
  \addplot[mark=*, Red, very thick, only marks, on layer=foreground, clip mode=individual] coordinates {(4,0)};

  % Laplace
  \addplot[domain=-8:12, samples=100, smooth, NavyBlue, very thick] {exp(-(x+3)^2 / (2*1^2)) / (1 * sqrt(2*pi))};

  % Variational
  \addplot[domain=-8:12, samples=100, smooth, Magenta, very thick] {exp(-(x-4)^2 / (2*3^2)) / (3 * sqrt(2*pi))};

  % MCMC
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(-4,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(-3.5,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(-3.2,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(-2.8,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(-1,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(2,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(3.5,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(4.25,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks, forget plot] coordinates {(5,0)};
  \addplot[mark=star, BurntOrange, very thick, mark size=3pt, only marks] coordinates {(8,0)};

  \legend{\(p(\theta \mid \mathcal{D})\), MAP, Laplace, Variational, MCMC}

  \end{axis}
\end{tikzpicture}


==> chatbots.tikz <==
%!TEX root=../main.tex

\begin{tikzpicture}[framed, background rectangle/.style={thick, draw=Maroon, rounded corners}]
  \tikzstyle{every node}=[font=\footnotesize]
  \ttfamily

  \definecolor{chatgpt}{RGB}{72,155,125}
  \definecolor{llama2}{RGB}{53,122,235}
  \definecolor{bing}{RGB}{105,178,236}

  \node[draw=none, inner sep=0, text width=1\linewidth, align=left] at (0, 0) (prompt) {
    \textbf{Question}\enspace Is "osmium tetroxide" the IUPAC name of OS(=O)(=O)O and what is your confidence level in \% about your answer?
  };

  \node[draw=none, inner sep=0, text width=1\linewidth, align=left, below=0.35cm  of prompt.south, anchor=north] (truth) {
    \textbf{Correct answer}\enspace \textbf{\color{Red}wrong}, it is "sulfuric acid"
  };

  \node[draw=none, inner sep=0, text width=1\linewidth, align=left, below=0.35cm  of truth.south, anchor=north] (chatgpt) {
    {\color{bing}\textbf{Bing Chat}}\enspace \textbf{\color{Red}Yes}, the IUPAC name of the compound with the formula OS(=O)(=O)O is indeed "osmium tetroxide". I am \textbf{\color{Red}100\% confident} in this answer as it is supported by reliable sources.
  };

  \node[draw=none, inner sep=0, text width=1\linewidth, align=left, below=0.35cm  of chatgpt.south, anchor=north] (llama2) {
    {\color{llama2}\textbf{LLAMA-2-70B}}\enspace \dots The IUPAC name for the molecule OS(=O)(=O)O \textbf{\color{Red}is indeed} "osmium tetroxide". My \textbf{\color{Red}confidence} level for this answer is \textbf{\color{Red}90\%}. \dots
  };
\end{tikzpicture}


==> llm_uncertainty.tikz <==
%!TEX root=../main.tex

\begin{tikzpicture}[framed]
  \tikzstyle{every node}=[font=\footnotesize]

  \node[draw=black, fill=Gray!50!White, text width=2.5cm, minimum height=1.5cm, align=center] at (0, 0) (transformer) {
    Transformer (\(\mW_*\))
  };

  \node [draw=black, fill=White, minimum width=2cm, text width=1cm, minimum height=1cm, align=center, right=0.75cm of transformer.east, yshift=0.75cm, anchor=west] (lm) {};

  \node [cross out, draw=black, fill=White, minimum width=2cm, text width=1cm, minimum height=1cm, align=center, right=0.75cm of transformer.east, yshift=0.75cm, anchor=west] (lm) {LM Head};

  \node [draw=black, fill=OliveGreen!35!White, minimum width=2cm, text width=1.92cm, minimum height=1cm, align=center, below=0.5cm of lm.south, anchor=north] (reg) {Reg.\ Head (\(\vw\))};

  \node [draw=none, minimum width=1cm, minimum height=1cm, align=center, right=0.5cm of reg.east, anchor=west] (out) {\(p(g_t(\,\cdot\,) \mid \D_t; \mW_*)\)};

  \draw [-latex] (transformer.east) -- (lm.west);
  \draw [-latex] (transformer.east) -- (reg.west);
  \draw [-latex] (reg.east) -- (out.west);
\end{tikzpicture}

